Pragmatically Informative Text Generation

We improve the informativeness of models for conditional text generation using techniques from computational pragmatics. These techniques formulate language production as a game between speakers and listeners, in which a speaker should generate output text that a listener can use to correctly identify the original input that the text describes. While such approaches are widely used in cognitive science and grounded language learning, they have received less attention for more standard language generation tasks. We consider two pragmatic modeling methods for text generation: one where pragmatics is imposed by information preservation, and another where pragmatics is imposed by explicit modeling of distractors. We find that these methods improve the performance of strong existing systems for abstractive summarization and generation from structured meaning representations.

==> notes.txt <==
\begin{comment}
Framing options:

\begin{enumerate}
\item Use S1-D as the pragmatic approach. (see abstract above)
\paragraph{Pros:} S1-D is a novel approach for E2E (S1-R is less novel, but uses better models). S1-D slightly outperforms S1-R on summarization.
\paragraph{Cons:} S1-D is less well-motivated than S1-R for E2E in terms of improving metrics,  relies on model failures (but has controllability). Reranking-replacement story may not hold up.

\item Use S1-R as the pragmatic approach.
\paragraph{Pros:} Better-motivated: inputs and outputs should be round-trippable. S1-R substantially outperforms S1-D on E2E.
\paragraph{Cons:} Raises the question of why we don't just use extractive summarization. Past work on E2E used S1-R, so it's less novel (for the task).

\item Present both.

%In conditional generation tasks, we want to ensure that much of the information in the input is reconstructable from the output. To do this, we can apply reconstructor models, which have been used in other tasks effectively (cite Jiwei, Fried, Rush generation paper [although this was at train and not at test]).

\begin{itemize}
\item for certain conditional generation tasks, we'd want the inputs and outputs to be round-trippable.
\item past work has enforced round-trippability with multiple models, finding this to be effective for various tasks (including dialog, MT, and E2E).
\item we show that this type of round-trippability is effective for a new task, summarization, and even more effective on E2E when using stronger models
\item this round-trippability inference corresponds to doing pragmatic inference, with a listener and a speaker [TODO: I think this part is a little weak, since the rescoring approach uses a couple hacks that make it not totally correspond to the RSA model; but hopefully we can just cite past work by Will Monroe and us to justify these]
\item there's an alternate form of the pragmatic inference that uses just a single model, we find that this gives results that are often comparable to the double-model approach
\end{itemize}

Summarization: we rely on a strong extractive model.
E2E: we assume that all the info mentioned in the MR should be present in the output.

\end{enumerate}
\end{comment}


TODO:
- add citations for Table 1 and Table 2
- move in footnotes
- check notation
- add URL
